He'e-Lab: A modular testbed for astrophotonics and wavefront sensing development

Advanced astronomical instrumentation requires accessible, reconfigurable platforms to validate novel technologies and algorithms before on-sky deployment. We present the design, architecture, and alignment validation of the Hawaii Experimental Engineering Lab (He'e-Lab), a state-of-the-art modular testbed dedicated to two complementary research tracks: (A) the integration and characterization of astrophotonics components within a real-time computing loop, and (B) the development of advanced wavefront sensing and control (WFS&C) algorithms. The testbed features a broadband supercontinuum source (500 nm to 2 microns), a high-order 1k-actuator Boston Micromachines deformable mirror, and a 37-segment hexagonal mirror assembly providing piston-tip-tilt control to emulate segmented apertures like Keck and JWST. Downstream capabilities include a HASO 126 Shack-Hartmann sensor, a real-time computing environment driven by the CACAO package, and a modular injection platform coupled to a visible-wavelength spectrograph (R3, 000). We report on the successful system alignment and outline the roadmap for upcoming adaptive optics and photonic device validation frameworks.

==> svg-inkscape/Lab_outline_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Lab_outline_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Lab_outline_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

